Relaxed and hybridized backstepping

In the present work, we consider nonlinear control systems for which there exist structural obstacles to the design of classical continuous backstepping feedback laws. We conceive feedback laws such that the origin of the closed-loop system is not globally asymptotically stable but a suitable attractor (strictly containing the origin) is practically asymptotically stable. A design method is suggested to build a hybrid feedback law combining a backstepping controller with a locally stabilizing controller. A constructive approach is also suggested employing a differential inclusion representation of the nonlinear dynamics. The results are illustrated for a nonlinear system which, due to its structure, does not have {\it a priori} any globally stabilizing backstepping controller.

==> Relaxed_and_hybridized_backstepping.txt <==



























































 




.tifpng.png`convert #1 `dirname #1`/`basename #1 .tif`.png

myformatphv#1#2#3
format=myformat,font=small,labelfont=sc













    bookmarks=false,         
    unicode=true,          
    pdftoolbar=true,        
    pdfmenubar=true,        
    pdffitwindow=false,     
    pdfstartview=FitH,    
    pdftitle=My title,    
    pdfauthor=Humberto STEIN SHIROMOTO,     
    pdfsubject=Subject,   
    pdfcreator=Creator,   
    pdfproducer=Producer, 
    pdfkeywords=keyword1 key2 key3, 
    pdfnewwindow=false,      
    colorlinks=false,       
    linkcolor=false,          
    citecolor=false,        
    filecolor=false,      
    urlcolor=false           







































./imgs/




nntheoremTheorem
nnassumptionAssumption
nndefinitionDefinition
nnlemma[nndefinition]Lemma
nncorollary[nndefinition]Corollary
nn[nndefinition]
nnexample[nndefinition]Example
nnproblem[nndefinition]Problem

























nnremarkRemark







Relaxed and hybridized backstepping
Humberto Stein Shiromoto, Vincent Andrieu, Christophe Prieur
The authors  are with GIPSA-lab, 38402, Grenoble, France. Work partially supported by HYCON2 Network of Excellence Highly-Complex and Networked Control , grant agreement 257462. The author  is with LAGEP, 69622, Lyon, France. E-mail:
humberto.shiromoto@gmail.com








In the present work, we consider nonlinear control  for which there exist structural obstacles to the design of classical continuous backstepping feedback laws. We conceive feedback laws such that the origin of the closed-loop  is not globally asymptotically stable but a suitable attractor (strictly containing the origin) is practically asymptotically stable. A design method is suggested to build a hybrid feedback law combining a backstepping  with a locally stabilizing . A constructive approach is also suggested employing a differential inclusion representation of the nonlinear dynamics. The results are illustrated for a nonlinear  which, due to its structure, does not have a priori any globally stabilizing backstepping .



Nonlinear control , Control design, Hybrid control , Stability analysis


-1em
Introduction
Over the years, research in control of nonlinear dynamical  has led to many different tools for the design of (globally) asymptotically stabilizing feedbacks. These techniques require particular structures on the . Depending on the assumptions, the designer may use different approaches such as high-gain , backstepping  or forwarding . However, in the presence of unstructured dynamics, these classical design methods may fail.

For  where the classical backstepping technique can not be applied to render the origin globally asymptotically stable, the approach presented in this work may solve the problem by utilizing a combination of a backstepping feedback law that renders a suitable compact  globally attractive and a locally stabilizing .  By assumption, this  is contained in the basin of attraction of the  in closed loop with the local . The main contribution of this work can be seen as a design of hybrid feedback laws for  which a priori do not have a  that globally stabilizes the origin. This methodology of hybrid stabilizers is by now well known  and it has been also applied for  that do not satisfy the Brockett's condition ( and ). Hybrid feedback laws can have the advantage of rendering the equilibrium of the closed-loop  robustly asymptotically stable with respect to measurement noise and actuators' errors ( and ). We also present a technique to design a continuous local  satisfying constraints on the basin of attraction of the closed-loop  by using a differential inclusion.

To our best knowledge, this is the first work suggesting a design method to adapt the backstepping technique to a  local  in the context of hybrid feedback laws. Other works do exist in the context of continuous s ( and ). In contrast to these works, for the class of  considered in this paper, a priori no continuous globally stabilizing  does exist. Note that we address a different problem than , where a synergistic Lyapunov  and a feedback law are designed by backstepping.

In Section , the stabilization problem under consideration is introduced, as well as the concepts on hybrid feedbacks and the  of assumptions. Based on this  of assumptions, a solution is  in Section . In Section , sufficient conditions are developped to verify  the assumptions by using linear matrix inequalities. An illustration is  in Section . Proofs of the results are presented in Section . Concluding remarks are  in Section .

Notation. The boundary of a   is denoted by , its convex hull is denoted by  and its closure by . The identity matrix of order  is denoted . The null  matrix is denoted . For two symmetric matrices,  and ,  (resp. ) means  (resp. ).  a continuously differentiable  ,  (resp. ) stands for the partial derivative of  with respect to  (resp. to ) at .    be a continuously differentiable ,  stands for the Lie derivative of  in the -direction at , i.e., .   be a constant, we denote s . By  we denote an open ball with radius  and centered at .-
Problem statement
 
A. Class of . In this work, we consider the class nonlinear  defined by -






where  is the state and  is the input. s , ,  and  are locally Lipschitz continuous satisfying , ,  and, , . In a more compact notation, the vector  is denoted by , the -th component of  is denoted by  and    is denoted by . When  and ,    is denoted by .

Consider  , assuming stabilizability of the -sub  and applying backstepping, one may design a feedback law  by solving an algebraic equation in the input variable . The solution of this algebraic equation equation renders the origin  globally asymptotically stable for  (e.g. ). However, because s  and  depend on , the design of a feedback law for   leads to an implicit equation in this variable (see eq:example:backstepping below for an example). Thus,  backstepping may be difficult (if not impossible) to apply for  .

This is the motivation to introduce the hybrid feedback law design problem ensuring global asymptotic stability of the origin for   in closed loop.

B. Preliminaries. In this section, we give a brief introduction on hybrid feedback laws  (see  for further details).  It consists of a finite discrete  , closed s  such that, , , continuous s  and outer semicontinuous -valued s . The    in closed loop with  leads to a  with mixed dynamics -






with state space  by .

In this work, we consider the framework provided in . A   is called a compact hybrid time domain  () if  for some finite sequence of times . It is a hybrid time domain if, ,  is a compact hybrid time domain. A solution of eq:hybrid  is a pair of s  such that, during flows,  evolves according to the differential equation , while  remains constant, and the constraint  is satisfied. During jumps,  evolves according to the difference inclusion , while  remains constant, and before a jump the constraint  is satisfied.

Since, , each   is continuous and each -valued   is outer semicontinuous and locally bounded ,  eq:hybrid  satisfies the basic assumptions of .  -1.125em

C. Assumptions


(Local hybrid ) 

	  be a finite discrete , for each ,

	 the s  and  are closed, and ;
	
	  is a continuous  and  is an outer semicontinuous -valued ; 
	
	  is a   satisfying, , , where . Moreover,   be a constant, it also satisfies, ,-
		





   in closed loop with the local hybrid  leads to the hybrid -
	





	Due to , Assumption  implies that the   (which will be called origin) is locally asymptotically stable for eq:local hybrid . Whenever we are in a neighborhood of the origin, Equation eq:hypothesis:1 implies that the Lyapunov   is strictly decreasing during a flow. Equation eq:hypothesis:1:discrete implies that, during a transition from a   to a  , the value  strictly decreases to .



 The second assumption provides bounds for the terms that impeach the direct application of the backstepping method. It also concerns the global stabilizability of the origin for-



when  is considered as an input.

(Bounds)
There exist a  positive definite and proper  , a   , a  and locally Lipschitz   such that

a) (Stabilizing feedback to  sub:x1 h0): , ;

In addition, there exist a continuous   and two positive constants,  and , satisfying

b) (Bound on ): ,  and ;

c) (Bound on ): , ;

d) (Bound on ): , .


Before introducing the last assumption,  the   be  by-



Since  ,  by Assumption , is proper, this  is compact. Moreover, we will prove in   that if Assumption  holds, then there exists a feedback law  rendering  globally practically stable for .

(Inclusion)
For each , each   satisfies 

The first and third assumptions together ensure that,  for each ,   is included in the basin of attraction of  eq:local hybrid . In the following section, it will be shown that the above assumptions are sufficient to solve the problem under consideration.-2.25em

Results-

Before stating the first result, we recall the concept of global practical asymptotical stability. A compact   containing the origin is globally practically asymptotically stabilizable for   if, , there exists a   such the   contains a  that is globally asymptotically stable for  ().



Under Assumption ,  is globally practically stabilizable for  .



The proof of   provides a feedback law of the following structure






where  and  are, respectively, a suitable positive constant and a  (defined respectively by def:k  and eq:Delta below).


The proof of   is provided in Section . We can now state the main result.


Under Assumptions ,  and , there exists a continuous  ; a suitable choice of a constant value  satisfying ; a hybrid state feedback law  defined by  and, , subs of 








and s


















such that the origin is globally asymptotically stable for    in closed loop with .



 Theorem  is more than an existence result since its proof allows one to design a hybrid feedback law that globally stabilizes the origin. The compe proof of Theorem 1 is presented in Section .

 us sketch the proof of Theorem . First, we use Assumption  to apply   in order to design a , denoted , such that the   is globally practically stable for . Using Assumptions  and , this  is shown to be included in the basin of attraction of . Then we design a hybrid feedback law based on an hysteresis of both s  and  on appropriate s. This latter construction is adapted from other works like  and . 



These results are useful for  that do not satisfy the Brockett necessary condition for the existence of a continuous stabilizing  and for which there exists a locally stabilizing hybrid feedback law (see e.g.  and ).



The problems concerning the design of a feedback law by backstepping to   that renders  globally practically stable and blends different feedback laws according to each basin of attraction is solved. In the next section, under Assumption ,  a local continuous feedback law satisfying Assumptions  and  is designed using an over-approximation of  .-1em

A method to design a local stabilizing -

Based on the approach presented on , we formulate the nonlinear dynamics of   in terms of a Linear Differential Inclusion.   be a singon, we start by defining a neighborhood  of the origin such that: a) there exist a continuous feedback law  and a Lyapunov   satisfying, , ; b) it strictly contains an estimation of the basin of attraction of  and a convex  containing . These two  inclusions follow from two over-approximations of .

Under Assumption , there existBecause  is a compact . a finite   of indexes and  vectors of  such that-


-1.75em




 us introduce the vectors , , with components  by either





Indeed one way to construct vectors  and   is by using  together with the mean value theorem. More precisely, for each  such that  there exists a pair of vectors ,  such that . Then, we define the  ,  by .


  be a constant and  be a vector of positive values such that . 

Consider the -



where  and  are the linearization of   around the origin:-



Since  is ,  is also . In the following, an elementwise over-approximation is made of the matrices in  :origin. For each ,   be a matrix with components  by either-






For each ,   be a vector with components  by either-





-
























































































For each , the mean value theorem ensures, for all  and , the existence of points  and  satisfying . This implies that, for all , ,  and ,   may be over-approximated by-





	This linear differential inclusion allows us to go further than the linearization  :origin because we take into account the  gradient of the nonlinear terms. The precision of this over-approximation method depends basically on two aspects: the size of the neighborhood  considered and the rate of change of the nonlinear terms .
	






 us consider the canonical basis in , i.e., the  of vectors , where the components are all 0 except the -th one which is equals to 1.

Assume that there exist a symmetric positive definite matrix  and a matrix  satisfying, for all  and , -


















and-0.25em






Then, by ting , , where , , , ,  and , where , Assumptions  and  hold.


The proof of   is provided in Section .-

Illustration

 us consider a class of   by-






where  is a constant. We will show in the following that, due to the presence of the term  in the time-derivative of , it is not possible to apply the backstepping technique to design a feedback law.  , ,  and . Before applying   and Theorem , we check their assumptions.-1em

Checking assumptions for 

Assumption  
It is possible to check that item a) holds with , , and , where  is constant. Items b)-d) hold with ,  and  .

 
Since Assumption a) holds, we could try to apply the backstepping technique directly in . Following this procedure, we intend to use  as a control Lyapunov  for . Taking its Lie derivative, algebraic computations yield, ,-









In order to have a term proportional to  in the right-hand side of eq:example:backstepping, we should solve an implicit equation in the variable  defined as , where  is the right-hand side of eq:example:backstepping and  is a constant. Since this seems to be difficult (if not impossible), it motivates the design a hybrid feedback by applying Theorem .

Assumptions  and 
From the previous definitions of  and , we get 

 us first establish s  and  such that eq:A included in a convex holds. Define constants   and  by computing the derivatives of  and  . From the mean value theorem we have, , . This implies that-





-
where






Figure  shows this inclusion.-1em





-0.25em








A necessary condition for feasibility of the Linear Matrix Inequalites of   is . This follows from the inequalities  and . These inequalities imply that  must satisfy -


-


	Equation eq:feasability:K1 imposes a limitation on the speed of response, since  is lower and upper bounded.



 , applying the technique presented in Section  we define ,  and . Moreover, ting  we get that eq:feasability:K1 holds. From Assumption  and with this choice for , we  , and .

The matrices  and  defined in  :origin are  by
 and 
while the matrices  and  have elements defined by eq:matrix C:elements and eq:matrix D:elements. The matrices that are not null are  by 


. Applying   and using SeDuMi 1.3, we get  and .

Figure  shows some solutions of   in closed loop with the feedback law  , the inclusions  and . From  , Assumptions  and  hold with .-1.4em

Construction of the hybrid feedback law-0.125em

Since Assumption  holds, we get from the proof of   that the feedback law  by , where , ,  and , the   contains a  that is globally asymptotically stable for . Now applying Theorem , we may design a hybrid feedback law .   the hybrid   defined by def:C-def:phi1 in Theorem  is such that the origin is globally asymptotically stable for  in closed loop.

Consider a simulation with initial condition . 






Figure  shows the time evolution of the ,  and  components  of the solution of   in closed loop with . Firstly,  is in closed loop with  (for ), then  is in closed loop with , and the solution converges to the origin.



In the case in which  is not included in the basin of attraction of  it may not be possible to design a hybrid feedback law that renders the origin globally asymptotically stable for the closed-loop , since once  converges to , it is not ensured that it will converge to the origin.

[b]0.5
   For an illustration,  us consider   with  and a local stabilizing feedback law  by .  The Figure at right shows   and the basin of attraction of  . Thus with such a value of  and this local , Assumptions  and  do not hold.


[b]0.35
<Picture ./imgs/sim-theta_1.eps>



-
Proofs
-
Proof of  

In order to prove  , the  following lemma is required:

	There exist positive constants  and  and a -1.5em
	
	





	such that the   satisfies the inclusion-
	




	Consider the sequence of s  and of values . To prove this lemma by contradiction, assume that, , inclusion inclus does not hold. In this case, for each , there exists a sequence  such that  and .
	Note that, we have-
	





	The  , being proper, yields the sequence  belongs to a compact sub. Hence, we can  extract a converging subsequence  with
. We have, with eq: 1: V_1<2M x_2-phi_1<2M,  and . Hence . This contradicts the fact that . Consequently,  and  such that inclus holds.

	
We are now able to prove  .



  be a constant. We will show that there exists a continuous   rendering  globally asymptotically stable for .

Define . From items a) and b) of Assumption  we get, , -





-

Defining, , , we have . This implies that


Hence, Equation () becomes 

  be the feedback law defined, , by -1.75em
 





where  is  by Lemma . ting , Equation eq:Lyapunov :V implies that
 with  
From Items b)-d) of Assumption ,  satisfies , where-1.5em  






-1em

From Cauchy-Schwartz inequality we get, for each positive constant  and , . Taking-2em





it yields, for all  and ,-1.5em







where, in order to simplify the presentation, we denoted  by . 

Since  is proper, the   , is compact.  , for all  and , we get . In other words,  is globally asymptotically stable for .

  be the Lipschitz constant of  in the compact  . Hence, , .

From () we get, for all  and , 

Consider   by Lemma  and   it gives, for all  and ,  Thus, with , , we get  .  Therefore, the   is an attractor for . Together with (), we conclude that  contains  which is globally asymptotically stable with the control  and   by eq:proof::psi feedback and eq:tildeu, that is 

This concludes the proof of  .
-2.45em
Proof of Theorem 

 
Under Assumption ,   can be applied. This allows one to consider a constant  and also choose two constant values 
  such that, for each ,-






 us consider the    by the proof of   and use it to design a hybrid feedback law  building an hysteresis of local s  and  on appropriate domains (see also  or  for similar concepts applied to different control problems). Define . Consider the subs def:C and the s defined in def:phi1. The state of    in closed loop with  is . 


Case 1. Assume that . 
	
			i. If . Then from def:phi1, we have . From Assumptions  and  ,  is globally practically asymptotically stable for  and . Moreover, the solution will not jump until the  component enters in ;
			
			ii. If . Then from def:phi1, we have  and, after the jump, the local hybrid  is selected. Since the value of  does not change during a jump and , it follows from Assumption , that the origin is locally asymptotically stable for eq:local hybrid .
	
Case 2. Assume that . 
	

			i. If . Then from def:C and def:phi1, we have either
				
				i.a.  and, after the jump, the global   is selected. Since before this jump, the  component must be inside ,  and the  component does change after the jump, the solution follows the behavior prescribed by Case 1.i., after the jump; or i.b.  and, after the jump, a local  is selected. Since before this jump, the  component must be inside  and the  component does change after the jump, it follows from Assumption  that the solution  converges to the origin;

			ii. If . Then from def:phi1, we have . From Assumption , the origin is locally asymptotically stable for eq:local hybrid . Thus, the origin is locally stable and globally attractive. This concludes the proof.
 -1.40em

Proof of  -0.25em


Equation eq:LMI:a may be rewritten in terms of a Linear Matrix Inequality in the matrix variables eq:hybrid  and   by 
Multiplying this equation at left by and right by a symmetric positive definite matrix  we get, , , and , ,  .

Equation eq:condition:derivee de Lyap is equivalent to ,  For each , this inequality implies that . Since , we get , , .
In other words, . Equation eq:condition:coA implies that ,  and thus . By Schur complement, eq:condition:K is equivalent to . This implies . Then, , . It concludes the proof.

-0.65em
Conclusion
A design of hybrid feedback laws method has been presented in this paper to combine a backstepping  with a local feedback law. This allows us to define a stabilizing control law for nonlinear control  for which the backstepping design procedure can not be applied to globally stabilize the origin. We have also developed conditions to check the assumptions needed for the presented results. In a future work, the authors intend to use these techniques for other classes of nonlinear  (e.g., cascade  or in forwarding form).




In this section, we present the obstacle for the application of the backstepping method. More precisely we show the implicit equation that is dealt with in Section . Suppose that item a) of Assumption  holds, then  there exist s , , and  such that, ,

Then, following the backstepping procedure, the  defined by, ,

is a candidate Lyapunov  for .  Computing , we get







where , . ting, ,





*
we may rewrite eq:classic backstepping as






which implies that, in order to have a term proportional to  in the right-hand side of eq:classic backstepping:2, one may  solve the following equations implicit on , :





*
where  is a constant. Solving these  of implicit equations is, in general, impossible and motivates the problem considered in Section .


-1em
IEEEtran



